Towards a Comprehensive Framework for Cyber-Incident Response Decision Support in Smart Grids

The modernization of power grid infrastructures necessitates the incorporation of decision support systems to effectively mitigate cybersecurity threats. This paper presents a comprehensive framework based on integrating Attack-Defense Trees and the Multi-Criteria Decision Making method to enhance smart grid cybersecurity. By analyzing risk attributes and optimizing defense strategies, this framework enables grid operators to prioritize critical security measures. Additionally, this paper incorporates findings on decision-making processes in intelligent power systems to present a comprehensive approach to grid cybersecurity. The proposed model aims to optimize the effectiveness and efficiency of grid cybersecurity efforts while offering insights into future grid management challenges.

==> figures/dss_framework.txt <==
@startuml
!define RECTANGLE Rectangle

title Decision Support System Attack Defence Tree Creation

skinparam package {
  FontSize 14
}



package "Attack and Defence Tree Creation" as ADTC {
  RECTANGLE "Input 2.\n Weighting of\n countermeasure \ncharacteristics" as WCC
  RECTANGLE "Input 1.\n Attack Graph\n of detected \nattack" as AG

  RECTANGLE "Step 1.\n Countermeasure \nto attack action\n matching" as AAM
  RECTANGLE "Step 2.\n Multi-Criteria \nDecision Making \nmatching" as MCDM
  RECTANGLE "Step 3.\n Visualization of \nAttack and Defence \nTrees" as VADT
}

note left of AAM : Based on Mitre's \nATT&CK techniques\nand mitigations
note left of MCDM : Based on Feng\net al. (2022),\ncan be substituted\nwith other methods

AG -down-> AAM
WCC -down-> AAM
AAM -down-> MCDM
MCDM -down-> VADT



@enduml


==> figures/framework_plantuml.txt <==
@startuml
!define RECTANGLE Rectangle

title Decision Support System Framework for Smart Grid Incident Response

skinparam package {
  FontSize 14
}

package "Framework Process" {
  RECTANGLE "Step 1.\nOrganizational Context" as OC
  RECTANGLE "Step 2.\nThreat Modelling" as TM
  RECTANGLE "Step 3.\nRisk Assessment" as RA
  RECTANGLE "Step 4.\nRisk Control" as RC
  RECTANGLE "Step 5.\nRisk Response Strategies" as RRS
}

OC -down-> TM : "Identify Actors\nand Roles"
TM -down-> RA : "Identify Threats"
RA -down-> RC : "Identify existing\nmeasures"
RC -down-> RRS : "Respond to Risk"

note left of OC : Identify Actors and\nRoles
note left of TM : Identify Assets\nand Explore\nSystem Architecture
note left of RA : STRIDE, CAPEC,\nATT&CK,\nOWASP Likelihood
note left of RC : Implement\nnew Controls
note left of RRS : NIST CSF Response\nStrategies

package "Attack and Defence Risk Attribute Refinement" {
  RECTANGLE "System ADT\nModelling" as SADT
  RECTANGLE "Risk\nAssessment\nover ADT" as RADT
  RECTANGLE "Risk Sensitivity\nAnalysis over ADT" as RSADT
  RECTANGLE "Risk-based\nOptimisation of\nDefences" as ROD
  RECTANGLE "Continuous Monitoring\nof Attacks and Defences" as CMAD
}

SADT -down-> RADT
RADT -down-> RSADT
RSADT -down-> ROD
ROD -down-> CMAD
CMAD -down-> SADT : Loop back

note right of CMAD : Defence risk\nattribute refinement

TM -right[dashed]-> SADT
RA -right[dashed]-> RADT
RC -right[dashed]-> RSADT
RRS -right[dashed]-> ROD

@enduml

